From Newton to Boltzmann: hard spheres and short-range potentials

We provide a rigorous derivation of the Boltzmann equation as the mesoscopic limit of systems of hard spheres, or Newtonian particles interacting via a short-range potential, as the number of particles $N$ goes to infinity and the characteristic length of interaction $\e$ simultaneously goes to $0,$ in the Boltzmann-Grad scaling $N \e^{d-1} \equiv 1.$ The time of validity of the convergence is a fraction of the average time of first collision, due to a limitation of the time on which one can prove uniform estimates for the BBGKY and Boltzmann hierarchies. Our proof relies on the fundamental ideas of Lanford, and the important contributions of King, Cercignani, Illner and Pulvirenti, and Cercignani, Gerasimenko and Petrina. The main novelty here is the detailed study of pathological trajectories involving recollisions, which proves the term-by-term convergence for the correlation series expansion.

==> smfplain.bst.txt <==
%%
%% This is file `smfplain.bst',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% smfbib.dtx  (with options: `plain')
%% 
%%% ==================================================================== %%%
%%% FORMATS BibTeX SMF
%%% Styles BibTeX pour la SMF
%%% (c) A. Chambert-Loir et SMF, 1996-98
%%% ==================================================================== %%%
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
%%
%%  @BibTeX-style-file{"smfplain.bst"
%%  date="1998/06/15",
%%  version="v0.1"}
%% Types of entries currently allowed in a BibTeX file:
%% ARTICLE -- An article from a journal or magazine.
%% BOOK -- A book with an explicit publisher.
%% BOOKLET -- A work that is printed and bound,
%%     but without a named publisher or sponsoring institution.
%% CONFERENCE -- The same as INPROCEEDINGS,
%%     included for Scribe compatibility.
%% INBOOK -- A part of a book,
%%     which may be a chapter (or section or whatever) and/or a range of pages.
%% INCOLLECTION -- A part of a book having its own title.
%% INPROCEEDINGS -- An article in a conference proceedings.
%% MANUAL -- Technical documentation.
%% MASTERSTHESIS -- A Master's thesis.
%% MISC -- Use this type when nothing else fits.
%% PHDTHESIS -- A PhD thesis.
%% PROCEEDINGS -- The proceedings of a conference.
%% TECHREPORT -- A report published by a school or other institution,
%%     usually numbered within a series.
%% UNPUBLISHED -- A document having an author and title, but not formally
%%     published.
ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    language
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
  }
  {}
  { label extra.label }

INTEGERS { output.state before.all mid.sentence after.name }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'after.name :=
  #2 'mid.sentence :=
}


STRINGS { s t }
FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}

FUNCTION {guillemetize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\og " swap$ * "\fg}" * }
   if$
}

FUNCTION {scapify}
{ duplicate$ empty$
    { pop$ "" }
    { "{\scshape " swap$ * "}" * }
  if$
}


FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
{ t #1 #2 substring$ "--" = not
    { "--" *
      t #2 global.max$ substring$ 't :=
    }
    {   { t #1 #1 substring$ "-" = }
{ "-" *
  t #2 global.max$ substring$ 't :=
}
      while$
    }
  if$
}
{ t #1 #1 substring$ *
  t #2 global.max$ substring$ 't :=
}
      if$
    }
  while$
}


FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {add.space.if.necessary}
{ duplicate$ "" =
    'skip$
    { " " * }
  if$
}


FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}


FUNCTION {output.nonnull}
{ 's :=
  output.state after.name =
    { extra.label "\bysame" =
      { ", " * write$ }
      { " -- " * write$ }
      if$
      mid.sentence  'output.state := }
    {  output.state mid.sentence =
       { ", " * write$ }
       { output.state before.all =
         'write$
          { add.period$ " " * write$ }
         if$
         after.name 'output.state := }
     if$ }
   if$
  s
}


FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}


FUNCTION {missing.warning}
{ "missing " swap$ * " in " * cite$ * warning$ }


FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ t missing.warning }
    'output.nonnull
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}


FUNCTION {format.language}
{ language empty$
    { "" }
    { " (" language * ")" * }
  if$
}
INTEGERS { nameptr namesleft numnames }


FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{f.~}{vv~}{ll}{, jj}" format.name$ 't :=
      nameptr #1 >
{ namesleft #1 >
    { ", " * t * }
    { numnames #2 >
{ "" * }
'skip$
      if$
      t "others" =
{ " {\normalfont et~al.}" * }
{ " {\normalfont \smfandname} " * t * }
      if$
    }
  if$
}
't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { extra.label "\bysame" =
         { "\bysame " }
         { author format.names scapify }
     if$
    }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { extra.label "\bysame" =
         { "\bysame " }
         { editor format.names scapify }
      if$
      editor num.names$ #1 >
  { " (\smfedsname)" * }
      { " (\smfedname)" * }
      if$
      "\nomorebysame" 'extra.label :=
    }
  if$
}

FUNCTION {format.nonauthor.editors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
{ ", \smfedsname" * }
{ ", \smfedname" * }
      if$
    }
  if$
}

FUNCTION {format.booktitle}
{ title empty$
    { "" }
    { title "t" change.case$ emphasize }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ guillemetize }
  if$
}

FUNCTION {format.journal.vol.year}
{ journal empty$
    { "journal name" missing.warning ""}
    { journal emphasize }
  if$
  volume empty$
    'skip$
    { " \textbf{" * volume * "}" * }
  if$
  year empty$
    { "year" missing.warning }
    { " (" * year * ")" * }
  if$
}


FUNCTION {format.number}
{ number empty$
    { "" }
    { "no.~" number * }
  if$
}


FUNCTION {format.date}
{ year empty$
    { month empty$
{ "" }
{ "there's a month but no year in " cite$ * warning$
  month
}
      if$
    }
    { month empty$
'year
{ month " " * year * }
      if$
    }
  if$
}


FUNCTION {format.bookvolume.series.number}
{ volume empty$
    { "" % Push the empty string as a placeholder in case everything else
         % is empty too.
      series empty$
        'skip$
        { pop$ series } % if series is not empty put in stack
      if$
      number empty$
        'skip$
        { duplicate$ empty$ % if no preceding material,
            'skip$          % do nothing, otherwise
            { ", " * }      % add a comma and space to separate.
          if$
          "no." number tie.or.space.connect * % add the number information
        }
      if$
    }
%% If the volume is NOT EMPTY:
    { "vol." volume tie.or.space.connect % vol. XX
      number empty$
        { series empty$
            'skip$
            { series ", " * swap$ *}    % Series Name, vol. XX
          if$
        }
        { series empty$
            { "can't use both volume and number if series info is missing"
              warning$
              "in BibTeX entry type `" type$ * "'" * top$
            }
            { ", " * series * ", no." * number tie.or.space.connect }
          if$
        }
      if$
    }
  if$

}  % end of format.bookvolume.series.number

%% format.inproc.title.where.editors is used by inproceedings entry types

FUNCTION {format.inproc.title.address.editors}
{ booktitle empty$
    { "" }
%%      Emphasizing the title.  We want initial caps, roman.
    { "in " booktitle emphasize * }
  if$
%%      We add parentheses around the address (place where conference
%%      was held).
  address empty$
    'skip$
    { add.space.if.necessary "(" * address * ")" * }
  if$
%%      Likewise we add parentheses around the editors' names.
  editor empty$
    'skip$
    { add.space.if.necessary "(" * format.nonauthor.editors * ")" * }
  if$
}

%% format.incoll.title.editors is similar to format.inproc... but
%% omits the address. For collections that are not proceedings volumes.

FUNCTION {format.incoll.title.editors}
{ booktitle empty$
    { "" }
%%      Emphasizing the title.  We want initial caps
    { "in " booktitle emphasize * }
  if$
%%      We add parentheses around the editors' names.
  editor empty$
    'skip$
    { add.space.if.necessary "(" * format.nonauthor.editors * ")" * }
  if$
}


FUNCTION {format.number.series}
{ series empty$
    { number empty$
        { "" }
        { "there's a number but no series in " cite$ * warning$ }
      if$
    }
    { series
      number empty$
        'skip$
        { "\ \textbf{" * number * "}" * }
      if$
    }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
{ edition "l" change.case$ " \smfedname" * }
{ edition "t" change.case$ " \smfedname" * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
{ #1 'multiresult := }
{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { "p.~" pages n.dashify * }
  if$
}

FUNCTION {format.book.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
{ "p.~" pages n.dashify * }
{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
{ "ch.~" }
{ type "l" change.case$ " " * }
      if$
      chapter *
      pages empty$
'skip$
{ ", " * format.book.pages * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Tech. Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
{ "need key or journal for " cite$ * " to crossref " * crossref *
  warning$
  ""
}
{ "in " journal * }
      if$
    }
    { "in " key * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.crossref.editor}
{ editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " et~al." * }
    { #2 <
'skip$
{ editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
    { " et~al." * }
    { " \smfandname\ " * editor #2 "{vv~}{ll}" format.name$ * }
  if$
}
      if$
    }
  if$
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "vol." volume tie.or.space.connect
      " de " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
{ series empty$
    { "need editor, key, or series for " cite$ * " to crossref " *
      crossref * warning$
      "" *
    }
    { series * }
  if$
}
{ key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{ key empty$
  { booktitle empty$
    { editor empty$
      editor field.or.null author field.or.null =
      or
         { "need editor, key, or booktitle for " cite$ * "to crossref " *
           crossref * warning$ "" }
         { "in " format.crossref.editor * }
      if$ }
    { "in " booktitle emphasize * }
    if$ }
  { "in " key * }
  if$
  " \cite{" * crossref * "}" *
}


FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { format.journal.vol.year output
      format.number output
      format.pages "pages" output.check
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  format.language *
  note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
{ "author and editor" editor either.or.check }
'skip$
      if$
    }
  if$
  format.booktitle "title" output.check
  format.edition output
  crossref missing$
    { format.bookvolume.series.number output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
    }
  if$
  format.date "year" output.check
  format.language *
  note output
  fin.entry
}
FUNCTION {booklet}
{ output.bibitem
  format.authors output
  format.booktitle "title" output.check
  howpublished output
  address output
  format.date output
  note output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
{ "author and editor" editor either.or.check }
'skip$
      if$
    }
  if$
  format.title "title" output.check
  crossref missing$
    { format.bookvolume.series.number output
      format.chapter.pages "chapter and pages" output.check
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.chapter.pages "chapter and pages" output.check
      format.book.crossref output.nonnull
    }
  if$
  format.edition output
  format.date "year" output.check
  format.language *
  note output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { format.incoll.title.editors "booktitle" output.check
      format.bookvolume.series.number output
      publisher "publisher" output.check
      address output
      format.edition output
      format.date "year" output.check
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  note output
  format.book.pages output
  format.language *
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { format.inproc.title.address.editors "booktitle" output.check
      format.bookvolume.series.number output
      organization output
      publisher output
      format.date "year" output.check
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  note output
  format.book.pages output
  format.language *
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  author empty$
    { organization empty$
'skip$
{ organization output.nonnull
  address output
}
      if$
    }
    { format.authors output.nonnull }
  if$
  format.booktitle "title" output.check
  author empty$
    { organization empty$
{ address output }
'skip$
      if$
    }
    { organization output
      address output
    }
  if$
  format.edition output
  format.date output
  note output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  format.booktitle "title" output.check
  "\smfmastersthesisname" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.date "year" output.check
  note output
  fin.entry
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  "\smfphdthesisname" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.date "year" output.check
  note output
  format.book.pages output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization output }
    { format.editors output.nonnull }
  if$
  format.booktitle "title" output.check
  format.bookvolume.series.number output
  address empty$
    { editor empty$
        'skip$
{ organization output }
      if$
      publisher output
      format.date "year" output.check
    }
    { address output.nonnull
      editor empty$
'skip$
{ organization output }
      if$
      publisher output
      format.date "year" output.check
    }
  if$
  note output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  format.date "year" output.check
  note output
  fin.entry
}


FUNCTION {misc}
{ output.bibitem
  format.authors output
  format.title output
  howpublished output
  format.date output
  note output
  format.book.pages output
  fin.entry
  empty.misc.check
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  note "note" output.check
  format.date output
  fin.entry
}
FUNCTION {default.type} { misc }
READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
{ "   " * }
'skip$
      if$
%%      s nameptr "{vv{ } }{ll{ }}{  ff{ }}{  jj{ }}" format.name$ 't :=
      s nameptr "{ll{ }}{  ff{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
{ "et~al" * }
{ t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
{ "to sort, need author or key in " cite$ * warning$
  ""
}
{ key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
{ key empty$
    { "to sort, need author, editor, or key in " cite$ * warning$
      ""
    }
    { key sortify }
  if$
}
{ editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.organization.sort}
{ author empty$
    { organization empty$
{ key empty$
    { "to sort, need author, organization, or key in " cite$ * warning$
      ""
    }
    { key sortify }
  if$
}
{ "The " #4 organization chop.word sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.organization.sort}
{ editor empty$
    { organization empty$
{ key empty$
    { "to sort, need editor, organization, or key in " cite$ * warning$
      ""
    }
    { key sortify }
  if$
}
{ "The " #4 organization chop.word sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}
{
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.sort
    { type$ "proceedings" =
'editor.organization.sort
{ type$ "manual" =
    'author.organization.sort
    'author.sort
  if$
}
      if$
    }
  if$
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}

SORT
STRINGS { longest.label prev.author this.author }

INTEGERS { number.label longest.label.width }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #1 'number.label :=
  #0 'longest.label.width :=
  "abcxyz" 'prev.author :=
  "" 'this.author :=
}

FUNCTION {longest.label.pass}
{ number.label int.to.str$ 'label :=
  number.label #1 + 'number.label :=
  label width$ longest.label.width >
    { label 'longest.label :=
      label width$ 'longest.label.width :=
    }
    'skip$
  if$
  author empty$
    { editor empty$
      { "" }
      'editor
      if$
    }
    'author
  if$
  'this.author :=
  this.author prev.author =
    { "\bysame" 'extra.label := }
    { "" 'extra.label :=
      this.author "" =
        { "abcxyz" }
        'this.author
      if$
      'prev.author :=
    }
  if$
}

EXECUTE {initialize.longest.label}

ITERATE {longest.label.pass}
FUNCTION {begin.bib}
{
  preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\providecommand{\bysame}{\leavevmode ---\ }" write$ newline$
  "\providecommand{\og}{``}" write$ newline$
  "\providecommand{\fg}{''}" write$ newline$
  "\providecommand{\smfandname}{\&}" write$ newline$
  "\providecommand{\smfedsname}{\'eds.}" write$ newline$
  "\providecommand{\smfedname}{\'ed.}" write$ newline$
  "\providecommand{\smfmastersthesisname}{M\'emoire}" write$ newline$
  "\providecommand{\smfphdthesisname}{Th\`ese}" write$ newline$
  "\begin{thebibliography}{"  longest.label  * "}" * write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}
%%
%% End of file `smfplain.bst'.

